Scattertext: a Browser-Based Tool for Visualizing how Corpora Differ

Scattertext is an open source tool for visualizing linguistic variation between document categories in a language-independent way. The tool presents a scatterplot, where each axis corresponds to the rank-frequency a term occurs in a category of documents. Through a tie-breaking strategy, the tool is able to display thousands of visible term-representing points and find space to legibly label hundreds of them. Scattertext also lends itself to a query-based visualization of how the use of terms with similar embeddings differs between document categories, as well as a visualization for comparing the importance scores of bag-of-words features to univariate metrics.

==> scattertext_demo_information.txt <==
Scattertext demo information.
Jason Kessler

Ideally, a large monitor could be provided by ACL for the Demo.  The software can be run on my laptop.

The demo will consist of a Jupyter Notebook, similar to https://github.com/JasonKessler/jasonkessler.github.io/blob/master/Scattertext%20Demo-%20Subjective%20vs%20Objective.ipynb, or one of the examples linked to on the Readme of https://github.com/JasonKessler/scattertext.
